Private Edge Computing for Linear Inference Based on Secret Sharing

We consider an edge computing scenario where users want to perform a linear computation on local, private data and a network-wide, public matrix. Users offload computations to edge servers located at the edge of the network, but do not want the servers, or any other party with access to the wireless links, to gain any information about their data. We provide a scheme that guarantees information-theoretic user data privacy against an eavesdropper with access to a number of edge servers or their corresponding communication links. The novelty of the proposed scheme lies in the utilization of secret sharing and partial replication to provide privacy, mitigate the effect of straggling servers, and to allow for joint beamforming opportunities in the download phase, to minimize the overall latency, consisting of upload, computation, and download latencies.

==> data/data_MDS_hybrid_6_0.67_0.0005_0.8_600_0.txt <==
gamma	rho_1	rho_2	p	cost
0.0		3.00	1			2	1216.67
0.5		3.00	1			2	1516.67
1.0		3.00	1			2	1816.67
1.5		3.00	1			2	2116.67
2.0		3.00	1			2	2416.67
2.5		2.00	2			2	2716.67
3.0		1.00	4			3	2961.67
3.5		1.00	4			3	3131.67
4.0		1.00	4			3	3301.67
4.5		1.00	4			3	3471.67
5.0		1.00	4			3	3641.67
5.5		1.00	4			3	3811.67
6.0		1.00	4			3	3981.67
6.5		1.00	4			3	4151.67
7.0		1.00	4			3	4321.67
7.5		1.00	4			3	4491.67
8.0		1.00	4			3	4661.67
8.5		1.00	4			4	4786.67
9.0		1.00	4			4	4905.00
9.5		1.00	4			4	5023.33
10.0	1.00	4			4	5141.67


==> data/data_MDS_hybrid_6_0.67_0.0005_0.8_600_50.txt <==
gamma	rho_1	rho_2	p	cost
0.0		3.00	1			2	1216.67
0.5		3.00	1			2	1561.46
1.0		3.00	1			2	1906.25
1.5		3.00	1			2	2251.05
2.0		3.00	1			2	2595.84
2.5		2.00	2			2	2940.64
3.0		1.00	4			3	3230.43
3.5		1.00	4			3	3445.22
4.0		1.00	4			3	3660.02
4.5		1.00	4			3	3874.81
5.0		1.00	4			3	4089.61
5.5		1.00	4			3	4304.40
6.0		1.00	4			3	4519.19
6.5		1.00	4			3	4733.99
7.0		1.00	4			3	4948.78
7.5		1.00	4			3	5163.58
8.0		1.00	4			3	5378.37
8.5		1.00	4			4	5548.16
9.0		1.00	4			4	5711.29
9.5		1.00	4			4	5874.42
10.0	1.00	4			4	6037.55


==> data/data_MDS_hybrid_9_0.67_0.0005_0.8_600_50.txt <==
gamma	rho_1	rho_2	p	cost
0.0		4.50	1			2	890.28
0.5		4.50	1			2	1245.21
1.0		4.50	1			2	1600.14
1.5		4.50	1			2	1955.07
2.0		4.50	1			2	2310.00
2.5		2.00	3			2	2642.43
3.0		1.00	6			4	2825.17
3.5		1.00	6			4	3002.02
4.0		1.00	6			4	3178.87
4.5		1.00	6			4	3355.71
5.0		1.00	6			4	3532.56
5.5		1.00	6			4	3709.41
6.0		1.00	6			4	3886.25
6.5		1.00	6			4	4063.10
7.0		1.00	6			4	4239.95
7.5		1.00	6			4	4416.80
8.0		1.00	6			4	4593.64
8.5		1.00	6			4	4770.49
9.0		1.00	6			4	4947.34
9.5		1.00	6			4	5124.19
10.0	1.00	6			4	5301.03


==> data/data_private_num_prods_corrected_1000000_1_6_0.6667_0.0005_0.8_600_0.txt <==
gamma	N	P	n	k	a	nprod nruns cost
0.0		6	4	6	3	2	3			902788	2642.81
0.5		6	4	2	2	1	2			617673	3199.86
1.0		6	4	2	2	1	2			617521	3719.59
1.5		6	4	2	2	1	2			617912	4238.35
2.0		6	4	2	2	1	2			618268	4753.69
2.5		6	4	2	2	1	2			618055	5279.04
3.0		6	4	2	2	1	2			618305	5798.79
3.5		6	4	2	2	1	2			617447	6320.61
4.0		6	4	2	2	1	2			618237	6837.14
4.5		6	4	2	2	1	2			617550	7358.09
5.0		6	4	2	2	1	2			618245	7877.90
5.5		6	4	2	2	1	2			617330	8397.45
6.0		6	4	2	2	1	2			617739	8920.44
6.5		6	4	2	2	1	3			1000000	9332.72
7.0		6	4	2	2	1	3			1000000	9745.68
7.5		6	4	2	2	1	3			1000000	10161.45
8.0		6	4	2	2	1	3			1000000	10576.88
8.5		6	4	2	2	1	3			1000000	10989.21
9.0		6	4	2	2	1	3			1000000	11400.18
9.5		6	4	2	2	1	3			1000000	11815.36
10.0	6	4	2	2	1	3			1000000	12231.26


==> data/data_private_num_prods_corrected_1000000_1_6_0.6667_0.0005_0.8_600_50.txt <==
gamma	N	P	n	k	a	nprod nruns cost
0.0		6	4	6	3	2	3			902439	2642.20
0.5		6	4	2	2	1	2			618508	3286.70
1.0		6	4	2	2	1	2			618490	3891.75
1.5		6	4	2	2	1	2			619009	4503.96
2.0		6	4	2	2	1	2			618933	5115.15
2.5		6	4	2	2	1	2			619519	5724.89
3.0		6	4	2	2	1	2			619355	6339.08
3.5		6	4	2	2	1	2			621354	6947.18
4.0		6	4	2	2	1	2			621524	7560.15
4.5		6	4	2	2	1	2			622092	8177.73
5.0		6	4	2	2	1	2			624000	8788.16
5.5		6	4	2	2	1	2			625000	9402.64
6.0		6	4	2	2	1	2			625819	10019.99
6.5		6	4	2	2	1	3			1000000	10547.86
7.0		6	4	2	2	1	3			1000000	11057.98
7.5		6	4	2	2	1	3			1000000	11570.83
8.0		6	4	2	2	1	3			1000000	12085.06
8.5		6	4	2	2	1	3			1000000	12601.05
9.0		6	4	2	2	1	3			1000000	13117.09
9.5		6	4	2	2	1	3			1000000	13633.58
10.0	6	4	2	2	1	3			1000000	14148.84


==> data/data_private_num_prods_corrected_1000000_1_9_0.6667_0.0005_0.8_600_50.txt <==
gamma	N	P	n	k	a	nprod nruns cost
0.0		9	6	9	3	2	3			938446	1860.24
0.5		9	6	3	2	1	2			781953	2516.35
1.0		9	6	2	2	1	2			485878	3138.25
1.5		9	6	2	2	1	2			487799	3744.83
2.0		9	6	2	2	1	2			488627	4352.18
2.5		9	6	2	2	1	2			491312	4962.34
3.0		9	6	2	2	1	2			492463	5569.32
3.5		9	6	2	2	1	2			493338	6181.83
4.0		9	6	2	2	1	3			780613	6782.90
4.5		9	6	2	2	1	3			783275	7307.81
5.0		9	6	2	2	1	3			783694	7833.31
5.5		9	6	2	2	1	3			785389	8360.44
6.0		9	6	2	2	1	3			786605	8887.00
6.5		9	6	2	2	1	3			789358	9415.50
7.0		9	6	2	2	1	3			791581	9946.49
7.5		9	6	2	2	1	3			794214	10476.72
8.0		9	6	2	2	1	4			932033	10969.38
8.5		9	6	2	2	1	4			933052	11446.06
9.0		9	6	2	2	1	4			934542	11917.60
9.5		9	6	2	2	1	4			935674	12395.04
10.0	9	6	2	2	1	4			937626	12874.87


==> data/data_private_num_prods_corrected_1000000_2_9_0.6667_0.0005_0.8_600_50.txt <==
gamma	N	P	n	k	a	nprod nruns cost
0.0		9	6	9	5	2	5			656681	2689.67
0.5		9	6	3	3	1	3			331089	3684.18
1.0		9	6	3	3	1	3			330941	4578.09
1.5		9	6	3	3	1	3			331883	5469.63
2.0		9	6	3	3	1	3			332120	6369.85
2.5		9	6	3	3	1	3			333525	7269.99
3.0		9	6	3	3	1	3			334422	8165.82
3.5		9	6	3	3	1	3			336582	9066.99
4.0		9	6	3	3	1	3			339359	9968.99
4.5		9	6	3	3	1	4			767714	10835.33
5.0		9	6	3	3	1	4			769659	11639.26
5.5		9	6	3	3	1	4			769987	12451.57
6.0		9	6	3	3	1	4			771623	13262.02
6.5		9	6	3	3	1	5			1000000	13983.42
7.0		9	6	3	3	1	5			1000000	14690.82
7.5		9	6	3	3	1	5			1000000	15403.63
8.0		9	6	3	3	1	5			1000000	16115.42
8.5		9	6	3	3	1	5			1000000	16828.01
9.0		9	6	3	3	1	5			1000000	17545.12
9.5		9	6	3	3	1	5			1000000	18258.71
10.0	9	6	3	3	1	5			1000000	18978.98


==> data/data_private_num_prods_corrected_1000000_3_9_0.6667_0.0005_0.8_600_50.txt <==
gamma	N	P	n	k	a	nprod nruns cost
0.0		9	6	9	7	2	7			263759	3779.34
0.5		9	6	8	7	2	7			164250	5805.98
1.0		9	6	7	7	2	8			232199	7770.85
1.5		9	6	7	7	2	8			233875	9661.03
2.0		9	5	4	4	1	4			696574	11406.75
2.5		9	5	4	4	1	4			704502	12624.70
3.0		9	5	4	4	1	4			712874	13859.41
3.5		9	5	4	4	1	4			720548	15083.06
4.0		9	5	4	4	1	4			727932	16315.41
4.5		9	5	4	4	1	4			736035	17547.32
5.0		9	5	4	4	1	4			744137	18773.48
5.5		9	5	4	4	1	4			751857	19997.13
6.0		9	5	4	4	1	4			759206	21234.98
6.5		9	5	4	4	1	4			766924	22470.04
7.0		9	5	4	4	1	4			773956	23707.07
7.5		9	5	4	4	1	4			782089	24947.05
8.0		9	5	4	4	1	4			788370	26188.60
8.5		9	5	4	4	1	4			796331	27434.10
9.0		9	5	4	4	1	4			802865	28676.05
9.5		9	5	4	4	1	4			809609	29921.85
10.0	9	5	4	4	1	4			816464	31171.68


==> data/data_private_num_prods_corrected_1000000_4_9_0.6667_0.0005_0.8_600_50.txt <==
gamma	N	P	n	k	a	nprod nruns cost
0.0		9	5	9	9	2	9			1000000	7676.22
0.5		9	6	9	9	2	11			1000000	10104.70
1.0		9	6	9	9	2	11			1000000	12531.12
1.5		9	6	9	9	2	11			1000000	14965.77
2.0		9	6	9	9	2	12			1000000	17393.48
2.5		9	6	9	9	2	12			1000000	19774.46
3.0		9	6	9	9	2	12			1000000	22159.31
3.5		9	6	9	9	2	12			1000000	24547.52
4.0		9	6	9	9	2	12			1000000	26941.56
4.5		9	6	9	9	2	12			1000000	29329.48
5.0		9	6	9	9	2	12			1000000	31724.44
5.5		9	6	9	9	2	12			1000000	34108.44
6.0		9	6	9	9	2	12			1000000	36508.04
6.5		9	6	9	9	2	12			1000000	38908.11
7.0		9	6	9	9	2	12			1000000	41302.84
7.5		9	6	9	9	2	12			1000000	43711.82
8.0		9	6	9	9	2	12			1000000	46107.60
8.5		9	6	9	9	2	12			1000000	48512.18
9.0		9	6	9	9	2	12			1000000	50918.85
9.5		9	6	9	9	2	12			1000000	53327.53
10.0	9	6	9	9	2	12			1000000	55744.76

